Comparing Channel Restrictions of Communicating State Machines, High-level Message Sequence Charts, and Multiparty Session Types

Communicating state machines provide a formal foundation for distributed computation. Unfortunately, they are Turing-complete and, thus, challenging to analyse. In this paper, we classify restrictions on channels which have been proposed to work around the undecidability of verification questions. We compare half-duplex communication, existential B-boundedness, and k-synchronisability. These restrictions do not prevent the communication channels from growing arbitrarily large but still restrict the power of the model. Each restriction gives rise to a set of languages so, for every pair of restrictions, we check whether one subsumes the other or if they are incomparable. We investigate their relationship in two different contexts: first, the one of communicating state machines, and, second, the one of communication protocol specifications using high-level message sequence charts. Surprisingly, these two contexts yield different conclusions. In addition, we integrate multiparty session types, another approach to specify communication protocols, into our classification. We show that multiparty session type languages are half-duplex, existentially 1-bounded, and 1-synchronisable. To~show this result, we provide the first formal embedding of multiparty session types into high-level message sequence charts.

==> figs/ex-2-sync-ex-1-bounded-not-half-duplex.bmsc.tikz <==
\coordinate (Q1) at (-0.25,0);
\coordinate (Q2) at (-0.25,-1);
\draw(Q2) -- (Q1)node[pos=1.1,scale=1]{$P$};
\coordinate (P1) at (0.25,0);
\coordinate (P2) at (0.25,-1);
\draw(P2) -- (P1)node[pos=1.1,scale=1]{$Q$};
\draw[-stealth] ($(P1)!0.33!(P2)$) -- node[above,scale=1,pos=0.5]{} ($(Q1)!0.67!(Q2)$);
\draw[-stealth] ($(Q1)!0.33!(Q2)$) -- node[above,scale=1,pos=0.5]{} ($(P1)!0.67!(P2)$);

